Memory as Weights: Internalizing Long-Term History for Streaming Videos

Streaming vision-language models (VLMs) must continuously integrate information from the past while remaining responsive to current observations and user queries. Existing memory mechanisms typically compress, retrieve, or cache historical observations and reintroduce them into the input context, forcing historical memory and current observations to compete for limited context. We propose MaLoW, a streaming memory framework that instead internalizes historical context into evolving lightweight parameter updates. MaLoW uses a recurrent HyperNetwork to incrementally consolidate incoming video observations into fixed-size LoRA weights, allowing historical information to be carried forward without revisiting the full video stream. In doing so, MaLoW represents history as weights, while keeping the current observation as input. To support training, we further construct MaLoW-Instruct, a large-scale streaming video dataset containing 381K question-answer pairs over 56K videos. We conduct extensive experiments to demonstrate that MaLoW achieves strong performance on OVO-Bench, StreamingBench, and StreamArena. On the backward split of OVO-Bench, MaLoW outperforms prior memory approaches by 3.9% to 11.8% across different video backbones while incurring only modest latency overhead. Beyond streaming video understanding, MaLoW also generalizes to vision-language-action models, improving the action success rate on Simpler WidowX by 9.3%.

==> THIRD_PARTY_NOTICES.txt <==
THIRD-PARTY NOTICES - PAPER TEMPLATE
Updated 2026-10-13

These notices cover the typesetting components identified below. They do not
relicense the manuscript, figures, datasets, model weights, or other research
materials, and do not imply Meta sponsorship or affiliation.

1. Meta FAIR document class

fairmeta.cls is rebuilt from the explicitly MIT-licensed minimal class at:
https://github.com/facebookresearch/metapaired/blob/19decee4a64e0fc2a684613355c562a54c26683c/tex/fairmeta.cls
Upstream commit: 19decee4a64e0fc2a684613355c562a54c26683c
Copyright (c) Meta Platforms, Inc. and affiliates.
License: MIT; the complete notice is included in fairmeta.cls and in
licenses/MIT-Meta.txt.

Local modifications to the class are also distributed under MIT. They add
independently authored package configuration for the paper's margins, colors,
headings, captions, bibliography and licensed font; remove the Meta logo;
customize title/author typography; and omit an empty metadata footer.
The full SAM 3 class was not used as the source of the replacement class.
The author/affiliation/metadata interface and title-box core come from the
MIT-licensed upstream. See the file header for provenance and modifications.

2. TeX Gyre Heros replacement font

The class uses TeX Gyre Heros at scale 0.88 for sans-serif text, with Bold for
headings, author names, caption labels, metadata labels and bold emphasis.
pdfLaTeX uses the tgheros package; XeLaTeX/Tectonic uses the distribution's
texgyreheros-*.otf files. No font binaries are bundled in this project.

Copyright 2007--2009 for TeX Gyre extensions by B. Jackowski and J.M. Nowacki
(on behalf of TeX Users Groups). Vietnamese characters were added by
Han The Thanh. The upstream README documents the URW Nimbus Sans L origin.
License: GUST Font License, incorporating LPPL version 1.3c or later.
Unmodified upstream notices are provided in:
  licenses/GUST-FONT-LICENSE.txt
  licenses/LPPL-1.3c.txt
  licenses/README-TeX-Gyre-Heros.txt

Primary sources:
https://ctan.org/pkg/tex-gyre-heros
https://mirrors.ibiblio.org/CTAN/fonts/tex-gyre/doc/GUST-FONT-LICENSE.txt
https://mirrors.ibiblio.org/CTAN/fonts/tex-gyre/doc/README-TeX-Gyre-Heros.txt
https://www.latex-project.org/lppl/lppl-1-3c.txt

The former assets/Optimistic.ttf and assets/optimistic.tfm are removed and
are no longer referenced by the class. No Meta font or logo is distributed
as part of the replacement template.

3. Existing LaTeX and bibliography dependencies

bibstyle.bst and iclr2027_conference.bst retain their existing notices for
Hal Daume III, J. Fuernkranz, and Patrick W. Daly and their LPPL terms.
fancyhdr.sty retains its existing Piet van Oostrum attribution and LPPL terms.
These files are unchanged; they are not relicensed under MIT.

The legacy local natbib.sty has been removed. The class loads natbib from
the TeX distribution instead. Other standard packages loaded by the class
remain under their respective upstream licenses. LPPL 1.3c is included for
reference; existing file-specific terms remain applicable.


==> licenses/GUST-FONT-LICENSE.txt <==
% This is a preliminary version (2006-09-30), barring acceptance from
% the LaTeX Project Team and other feedback, of the GUST Font License.
% (GUST is the Polish TeX Users Group, http://www.gust.org.pl)
%
% For the most recent version of this license see
% http://www.gust.org.pl/fonts/licenses/GUST-FONT-LICENSE.txt
% or
% http://tug.org/fonts/licenses/GUST-FONT-LICENSE.txt
%
% This work may be distributed and/or modified under the conditions
% of the LaTeX Project Public License, either version 1.3c of this
% license or (at your option) any later version.
% 
% Please also observe the following clause:
% 1) it is requested, but not legally required, that derived works be
%    distributed only after changing the names of the fonts comprising this
%    work and given in an accompanying "manifest", and that the
%    files comprising the Work, as listed in the manifest, also be given
%    new names. Any exceptions to this request are also given in the
%    manifest.
%    
%    We recommend the manifest be given in a separate file named
%    MANIFEST-<fontid>.txt, where <fontid> is some unique identification
%    of the font family. If a separate "readme" file accompanies the Work, 
%    we recommend a name of the form README-<fontid>.txt.
%
% The latest version of the LaTeX Project Public License is in
% http://www.latex-project.org/lppl.txt and version 1.3c or later
% is part of all distributions of LaTeX version 2006/05/20 or later.



==> licenses/LPPL-1.3c.txt <==
The LaTeX Project Public License
=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-

LPPL Version 1.3c  2008-05-04

Copyright 1999 2002-2008 LaTeX3 Project
    Everyone is allowed to distribute verbatim copies of this
    license document, but modification of it is not allowed.


PREAMBLE
========

The LaTeX Project Public License (LPPL) is the primary license under
which the LaTeX kernel and the base LaTeX packages are distributed.

You may use this license for any work of which you hold the copyright
and which you wish to distribute.  This license may be particularly
suitable if your work is TeX-related (such as a LaTeX package), but 
it is written in such a way that you can use it even if your work is 
unrelated to TeX.

The section `WHETHER AND HOW TO DISTRIBUTE WORKS UNDER THIS LICENSE',
below, gives instructions, examples, and recommendations for authors
who are considering distributing their works under this license.

This license gives conditions under which a work may be distributed
and modified, as well as conditions under which modified versions of
that work may be distributed.

We, the LaTeX3 Project, believe that the conditions below give you
the freedom to make and distribute modified versions of your work
that conform with whatever technical specifications you wish while
maintaining the availability, integrity, and reliability of
that work.  If you do not see how to achieve your goal while
meeting these conditions, then read the document `cfgguide.tex'
and `modguide.tex' in the base LaTeX distribution for suggestions.


DEFINITIONS
===========

In this license document the following terms are used:

   `Work'
    Any work being distributed under this License.
    
   `Derived Work'
    Any work that under any applicable law is derived from the Work.

   `Modification' 
    Any procedure that produces a Derived Work under any applicable
    law -- for example, the production of a file containing an
    original file associated with the Work or a significant portion of
    such a file, either verbatim or with modifications and/or
    translated into another language.

   `Modify'
    To apply any procedure that produces a Derived Work under any
    applicable law.
    
   `Distribution'
    Making copies of the Work available from one person to another, in
    whole or in part.  Distribution includes (but is not limited to)
    making any electronic components of the Work accessible by
    file transfer protocols such as FTP or HTTP or by shared file
    systems such as Sun's Network File System (NFS).

   `Compiled Work'
    A version of the Work that has been processed into a form where it
    is directly usable on a computer system.  This processing may
    include using installation facilities provided by the Work,
    transformations of the Work, copying of components of the Work, or
    other activities.  Note that modification of any installation
    facilities provided by the Work constitutes modification of the Work.

   `Current Maintainer'
    A person or persons nominated as such within the Work.  If there is
    no such explicit nomination then it is the `Copyright Holder' under
    any applicable law.

   `Base Interpreter' 
    A program or process that is normally needed for running or
    interpreting a part or the whole of the Work.    

    A Base Interpreter may depend on external components but these
    are not considered part of the Base Interpreter provided that each
    external component clearly identifies itself whenever it is used
    interactively.  Unless explicitly specified when applying the
    license to the Work, the only applicable Base Interpreter is a
    `LaTeX-Format' or in the case of files belonging to the 
    `LaTeX-format' a program implementing the `TeX language'.



CONDITIONS ON DISTRIBUTION AND MODIFICATION
===========================================

1.  Activities other than distribution and/or modification of the Work
are not covered by this license; they are outside its scope.  In
particular, the act of running the Work is not restricted and no
requirements are made concerning any offers of support for the Work.

2.  You may distribute a complete, unmodified copy of the Work as you
received it.  Distribution of only part of the Work is considered
modification of the Work, and no right to distribute such a Derived
Work may be assumed under the terms of this clause.

3.  You may distribute a Compiled Work that has been generated from a
complete, unmodified copy of the Work as distributed under Clause 2
above, as long as that Compiled Work is distributed in such a way that
the recipients may install the Compiled Work on their system exactly
as it would have been installed if they generated a Compiled Work
directly from the Work.

4.  If you are the Current Maintainer of the Work, you may, without
restriction, modify the Work, thus creating a Derived Work.  You may
also distribute the Derived Work without restriction, including
Compiled Works generated from the Derived Work.  Derived Works
distributed in this manner by the Current Maintainer are considered to
be updated versions of the Work.

5.  If you are not the Current Maintainer of the Work, you may modify
your copy of the Work, thus creating a Derived Work based on the Work,
and compile this Derived Work, thus creating a Compiled Work based on
the Derived Work.

6.  If you are not the Current Maintainer of the Work, you may
distribute a Derived Work provided the following conditions are met
for every component of the Work unless that component clearly states
in the copyright notice that it is exempt from that condition.  Only
the Current Maintainer is allowed to add such statements of exemption 
to a component of the Work. 

  a. If a component of this Derived Work can be a direct replacement
     for a component of the Work when that component is used with the
     Base Interpreter, then, wherever this component of the Work
     identifies itself to the user when used interactively with that
     Base Interpreter, the replacement component of this Derived Work
     clearly and unambiguously identifies itself as a modified version
     of this component to the user when used interactively with that
     Base Interpreter.
     
  b. Every component of the Derived Work contains prominent notices
     detailing the nature of the changes to that component, or a
     prominent reference to another file that is distributed as part
     of the Derived Work and that contains a complete and accurate log
     of the changes.
  
  c. No information in the Derived Work implies that any persons,
     including (but not limited to) the authors of the original version
     of the Work, provide any support, including (but not limited to)
     the reporting and handling of errors, to recipients of the
     Derived Work unless those persons have stated explicitly that
     they do provide such support for the Derived Work.

  d. You distribute at least one of the following with the Derived Work:

       1. A complete, unmodified copy of the Work; 
          if your distribution of a modified component is made by
          offering access to copy the modified component from a
          designated place, then offering equivalent access to copy
          the Work from the same or some similar place meets this
          condition, even though third parties are not compelled to
          copy the Work along with the modified component;

       2. Information that is sufficient to obtain a complete,
          unmodified copy of the Work.

7.  If you are not the Current Maintainer of the Work, you may
distribute a Compiled Work generated from a Derived Work, as long as
the Derived Work is distributed to all recipients of the Compiled
Work, and as long as the conditions of Clause 6, above, are met with
regard to the Derived Work.

8.  The conditions above are not intended to prohibit, and hence do not
apply to, the modification, by any method, of any component so that it
becomes identical to an updated version of that component of the Work as
it is distributed by the Current Maintainer under Clause 4, above.

9.  Distribution of the Work or any Derived Work in an alternative
format, where the Work or that Derived Work (in whole or in part) is
then produced by applying some process to that format, does not relax or
nullify any sections of this license as they pertain to the results of
applying that process.
     
10. a. A Derived Work may be distributed under a different license
       provided that license itself honors the conditions listed in
       Clause 6 above, in regard to the Work, though it does not have
       to honor the rest of the conditions in this license.
      
    b. If a Derived Work is distributed under a different license, that
       Derived Work must provide sufficient documentation as part of
       itself to allow each recipient of that Derived Work to honor the 
       restrictions in Clause 6 above, concerning changes from the Work.

11. This license places no restrictions on works that are unrelated to
the Work, nor does this license place any restrictions on aggregating
such works with the Work by any means.

12.  Nothing in this license is intended to, or may be used to, prevent
complete compliance by all parties with all applicable laws.


NO WARRANTY
===========

There is no warranty for the Work.  Except when otherwise stated in
writing, the Copyright Holder provides the Work `as is', without
warranty of any kind, either expressed or implied, including, but not
limited to, the implied warranties of merchantability and fitness for a
particular purpose.  The entire risk as to the quality and performance
of the Work is with you.  Should the Work prove defective, you assume
the cost of all necessary servicing, repair, or correction.

In no event unless required by applicable law or agreed to in writing
will The Copyright Holder, or any author named in the components of the
Work, or any other party who may distribute and/or modify the Work as
permitted above, be liable to you for damages, including any general,
special, incidental or consequential damages arising out of any use of
the Work or out of inability to use the Work (including, but not limited
to, loss of data, data being rendered inaccurate, or losses sustained by
anyone as a result of any failure of the Work to operate with any other
programs), even if the Copyright Holder or said author or said other
party has been advised of the possibility of such damages.


MAINTENANCE OF THE WORK
=======================

The Work has the status `author-maintained' if the Copyright Holder
explicitly and prominently states near the primary copyright notice in
the Work that the Work can only be maintained by the Copyright Holder
or simply that it is `author-maintained'.

The Work has the status `maintained' if there is a Current Maintainer
who has indicated in the Work that they are willing to receive error
reports for the Work (for example, by supplying a valid e-mail
address). It is not required for the Current Maintainer to acknowledge
or act upon these error reports.

The Work changes from status `maintained' to `unmaintained' if there
is no Current Maintainer, or the person stated to be Current
Maintainer of the work cannot be reached through the indicated means
of communication for a period of six months, and there are no other
significant signs of active maintenance.

You can become the Current Maintainer of the Work by agreement with
any existing Current Maintainer to take over this role.

If the Work is unmaintained, you can become the Current Maintainer of
the Work through the following steps:

 1.  Make a reasonable attempt to trace the Current Maintainer (and
     the Copyright Holder, if the two differ) through the means of
     an Internet or similar search.

 2.  If this search is successful, then enquire whether the Work
     is still maintained.

  a. If it is being maintained, then ask the Current Maintainer
     to update their communication data within one month.
     
  b. If the search is unsuccessful or no action to resume active
     maintenance is taken by the Current Maintainer, then announce
     within the pertinent community your intention to take over
     maintenance.  (If the Work is a LaTeX work, this could be
     done, for example, by posting to comp.text.tex.)

 3a. If the Current Maintainer is reachable and agrees to pass
     maintenance of the Work to you, then this takes effect
     immediately upon announcement.
     
  b. If the Current Maintainer is not reachable and the Copyright
     Holder agrees that maintenance of the Work be passed to you,
     then this takes effect immediately upon announcement.  
    
 4.  If you make an `intention announcement' as described in 2b. above
     and after three months your intention is challenged neither by
     the Current Maintainer nor by the Copyright Holder nor by other
     people, then you may arrange for the Work to be changed so as
     to name you as the (new) Current Maintainer.
     
 5.  If the previously unreachable Current Maintainer becomes
     reachable once more within three months of a change completed
     under the terms of 3b) or 4), then that Current Maintainer must
     become or remain the Current Maintainer upon request provided
     they then update their communication data within one month.

A change in the Current Maintainer does not, of itself, alter the fact
that the Work is distributed under the LPPL license.

If you become the Current Maintainer of the Work, you should
immediately provide, within the Work, a prominent and unambiguous
statement of your status as Current Maintainer.  You should also
announce your new status to the same pertinent community as
in 2b) above.


WHETHER AND HOW TO DISTRIBUTE WORKS UNDER THIS LICENSE
======================================================

This section contains important instructions, examples, and
recommendations for authors who are considering distributing their
works under this license.  These authors are addressed as `you' in
this section.

Choosing This License or Another License
----------------------------------------

If for any part of your work you want or need to use *distribution*
conditions that differ significantly from those in this license, then
do not refer to this license anywhere in your work but, instead,
distribute your work under a different license.  You may use the text
of this license as a model for your own license, but your license
should not refer to the LPPL or otherwise give the impression that
your work is distributed under the LPPL.

The document `modguide.tex' in the base LaTeX distribution explains
the motivation behind the conditions of this license.  It explains,
for example, why distributing LaTeX under the GNU General Public
License (GPL) was considered inappropriate.  Even if your work is
unrelated to LaTeX, the discussion in `modguide.tex' may still be
relevant, and authors intending to distribute their works under any
license are encouraged to read it.

A Recommendation on Modification Without Distribution
-----------------------------------------------------

It is wise never to modify a component of the Work, even for your own
personal use, without also meeting the above conditions for
distributing the modified component.  While you might intend that such
modifications will never be distributed, often this will happen by
accident -- you may forget that you have modified that component; or
it may not occur to you when allowing others to access the modified
version that you are thus distributing it and violating the conditions
of this license in ways that could have legal implications and, worse,
cause problems for the community.  It is therefore usually in your
best interest to keep your copy of the Work identical with the public
one.  Many works provide ways to control the behavior of that work
without altering any of its licensed components.

How to Use This License
-----------------------

To use this license, place in each of the components of your work both
an explicit copyright notice including your name and the year the work
was authored and/or last substantially modified.  Include also a
statement that the distribution and/or modification of that
component is constrained by the conditions in this license.

Here is an example of such a notice and statement:

  %% pig.dtx
  %% Copyright 2008 M. Y. Name
  %
  % This work may be distributed and/or modified under the
  % conditions of the LaTeX Project Public License, either version 1.3
  % of this license or (at your option) any later version.
  % The latest version of this license is in
  %   https://www.latex-project.org/lppl.txt
  % and version 1.3c or later is part of all distributions of LaTeX
  % version 2008 or later.
  %
  % This work has the LPPL maintenance status `maintained'.
  % 
  % The Current Maintainer of this work is M. Y. Name.
  %
  % This work consists of the files pig.dtx and pig.ins
  % and the derived file pig.sty.

Given such a notice and statement in a file, the conditions
given in this license document would apply, with the `Work' referring
to the three files `pig.dtx', `pig.ins', and `pig.sty' (the last being
generated from `pig.dtx' using `pig.ins'), the `Base Interpreter'
referring to any `LaTeX-Format', and both `Copyright Holder' and
`Current Maintainer' referring to the person `M. Y. Name'.

If you do not want the Maintenance section of LPPL to apply to your
Work, change `maintained' above into `author-maintained'.  
However, we recommend that you use `maintained', as the Maintenance
section was added in order to ensure that your Work remains useful to
the community even when you can no longer maintain and support it
yourself.

Derived Works That Are Not Replacements
---------------------------------------

Several clauses of the LPPL specify means to provide reliability and
stability for the user community. They therefore concern themselves
with the case that a Derived Work is intended to be used as a
(compatible or incompatible) replacement of the original Work. If
this is not the case (e.g., if a few lines of code are reused for a
completely different task), then clauses 6b and 6d shall not apply.


Important Recommendations
-------------------------

 Defining What Constitutes the Work

   The LPPL requires that distributions of the Work contain all the
   files of the Work.  It is therefore important that you provide a
   way for the licensee to determine which files constitute the Work.
   This could, for example, be achieved by explicitly listing all the
   files of the Work near the copyright notice of each file or by
   using a line such as:

    % This work consists of all files listed in manifest.txt.
   
   in that place.  In the absence of an unequivocal list it might be
   impossible for the licensee to determine what is considered by you
   to comprise the Work and, in such a case, the licensee would be
   entitled to make reasonable conjectures as to which files comprise
   the Work.



==> licenses/MIT-Meta.txt <==
Copyright (c) Meta Platforms, Inc. and affiliates.

Permission is hereby granted, free of charge, to any person obtaining a copy of this software and associated documentation files (the "Software"), to deal in the Software without restriction, including without limitation the rights to use, copy, modify, merge, publish, distribute, sublicense, and/or sell copies of the Software, and to permit persons to whom the Software is furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.


==> licenses/README-TeX-Gyre-Heros.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
############                 The font Heros                    ############
###########################################################################

Font: TeX Gyre Heros
Authors: Bogus\l{}aw Jackowski and Janusz M. Nowacki
Version: 2.004
Date: 30 X 2009
Downloads: http://www.gust.org.pl/projects/e-foundry/tex-gyre/heros

License:
  % Copyright 2007--2009 for TeX Gyre extensions by B. Jackowski
  % and J.M. Nowacki (on behalf of TeX Users Groups).
  % Vietnamese characters were added by Han The Thanh.
  %
  % This work can be freely used and distributed under
  % the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
  % which is actually an instance of the LaTeX Project Public License
  % (LPPL -- see http://www.latex-project.org/lppl.txt ).
  %
  % This work has the maintenance status "maintained". The Current Maintainer
  % of this work is Bogus\l{}aw Jackowski and Janusz M. Nowacki.
  %
  % This work consists of the files listed
  % in the MANIFEST-TeX-Gyre-Heros.txt file.

###########################################################################
############         A BRIEF DESCRIPTION OF THE PACKAGE        ############
###########################################################################

The current package contains the most recent version of the TeX Gyre
Adventor family of fonts in the PostScript Type 1 and OpenType formats.
TeX Gyre Adventor is based on the URW Nimbus Sans L kindly released by
URW++ Design and Development Inc. under GFL (independently of the GPL
release accompanying Ghostscript). The Vietnamese glyphs were added by
Han The Thanh. 

TeX Gyre Heros can be used as a replacement for a popular font Helvetica,
also known as Swiss (prepared by Max Miedinger with Eduard Hoffmann, 1957,
at the Haas Type Foundry).

Note that the widths of nearly all glyphs made consistent with the Adobe
metric data (for the glyphs from the Adobe Standard Encoding):
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/hv______.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/hvo_____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/hvb_____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/hvbo____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/hvn_____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/hvno____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/hvnb____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/hvnbo___.afm

There are, however, a few exceptions (all of which we consider Adobe's
mistakes):
  font     glyph      Adobe width     TG width
  --------------------------------------------
  qhvb     slash         611             716
    "      lslash        278             418
  --------------------------------------------
  qhvbi    Lslash        611             716
    "      lslash        278             418
  --------------------------------------------
  qhvr     Lslash        556             627
    "      dotlessi      278             222
    "      exclamdown    333             278
    "      lslash        222             305
    "      oslash        611             556
    "      questiondown  611             556
  --------------------------------------------
  qhvri    Lslash        556             628
    "      dotlessi      278             222
    "      exclamdown    333             278
    "      lslash        222             305
    "      questiondown  611             556
  --------------------------------------------
  qhcb     Lslash        501             618
    "      lslash        228             402
  --------------------------------------------
  qhcbi    Lslash        501             618
    "      lslash        228             402
  --------------------------------------------
  qhcr     Lslash        456             552
    "      dotlessi      228             182
    "      exclamdown    273             228
    "      lslash        182             314
    "      oslash        501             456
    "      questiondown  501             456
  --------------------------------------------
  qhcri    Lslash        456             552
    "      dotlessi      228             182
    "      exclamdown    273             228
    "      lslash        182             314
    "      questiondown  501             456


                           *   *   *

The TeX Gyre project, following the Latin Modern project, aims at providing
a rich collection of diacritical characters in the attempt to cover as many
Latin-based scripts as possible. To our knowledge, the repertoire of
characters covers all European languages as well as some other Latin-based
alphabets such as Vietnamese and Navajo; at the request of users, recent
extensions (following the enhancement of the Latin Modern collection)
provide glyphs sufficient for typesetting of romanized transliterations
of Arabic and Sanskrit scripts. We have frequently used the information
presented by Michael Everson at the ``The Alphabets of Europe''
( http://www.evertype.com/alphabets/ ) web site. If you know about European
languages that are not covered completely or if some glyphs have apparently
wrong shapes -- please let us know. Note, however, that Greek glyphs
bear provisional character.

The TeX Gyre Project was launched and is supported by TeX USERS GROUPS
(CS TUG, DANTE eV, GUST, NTG, TUG India, TUG). Hearty thanks to the
representatives of these groups and also to all people who helped with
comments, ideas, remarks, bug reports, objections, hints, consolations, etc.

                           *   *   *

The TeX Gyre Heros family consists of 8 text fonts: regular,
italic, bold and bold italic (qhvr, qhvri, qhvb, qhvbi)
and the condensed variants (qhvcr, qhvcri, qhvcb, qhvcbi).

The TeX Gyre Heros family can be freely used and distributed
under the GUST Font License (see above) which is actually
an instance of the LaTeX Project Public License
(LPPL; see http://www.latex-project.org/lppl.txt ).

                           *   *   *

The package consists of the files in the directories conforming
to the TeX Directory Structure (v. 1.1). The directories contain:

doc/fonts/tex-gyre             this file, manifest, licence, test files,
                               and, moreover, selected files used as input
                               for generating OTFs (meant as a technical
                               documentation of the OTFs)
tex/latex/tex-gyre             support for LaTeX (*.fd and *.sty files,
                               prepared by Marcin Woli\'nski)
fonts/enc/dvips/tex-gyre       support for dvips (*.enc files);
                               NOTE: all fonts of the TeX Gyre family
                                 share the same *.enc files with
                                 a few exceptions: CS, QX, and RM encodings
                                 for TeX Gyre Cursor (monospace) differ
                                 from the standard ones (because of the
                                 compatibility with Computer Modern
                                 typewriter fonts requested by users),
                                 and, moreover, CS, L7x, QX and RM encodings
                                 for TeX Gyre Chorus exploit exceptionally
                                 the `lslash_lslash' ligature
fonts/map/dvips/tex-gyre       support for dvips (*.map files)
fonts/opentype/public/tex-gyre fonts in the OpenType format (*.otf files)
fonts/type1/public/tex-gyre    PostScript (Type 1) font files and printer
                               font metric files (*.pfb and *.pfm,
                               respectively);
fonts/tfm/public/tex-gyre      TeX font metric files (*.tfm) for:
                               -- CS (CSTUG) encoding (cs-*.tfm),
                               -- EC (Cork) encoding (ec-*.tfm),
                               -- L7x (Lithuanian) encoding (l7x-*.tfm),
                               -- QX (GUST) encoding (qx-*.tfm),
                               -- RM (Regular Math or OT1) encoding (rm-*.tfm),
                               -- Y&Y's TeX'n'ANSI aka LY1 encoding
                                  (texnansi-*.tfm),
                               -- T5 (Vietnamese) encoding (t5-*.tfm),
                               -- Text Companion for EC fonts aka TS1
                                  (ts1-*.tfm).
                               Encodings CS, EC, L7x, QX, RM, Y&Y, and T5
                               have their cap-small-caps counterparts
                               (*-sc.tfm).
fonts/afm/public/tex-gyre      Adobe font metric files (*.afm);

Email contact: Bogus\l{}aw Jackowski aka Jacko, B_Jackowski@gust.org.pl

                           *   *   *

In ConTeXt, support for TeX Gyre Collection can be found in the typescript
definition files:

  ... /tex/context/base/type-enc.tex
  ... /tex/context/base/type-syn.tex
  ... /tex/context/base/type-exa.tex
  ... /tex/context/base/type-map.tex

Additional encoding and map files can be found under:

  ... /texmf/fonts/map/pdftex/context
  ... /texmf/fonts/enc/pdftex/context

                           *   *   *

All eight font files, qhvb, qhvbi, qhvr, qhvri, qhvcb, qhvcbi, qhvcr, qhvcri,
contain the same repertoire of 1089 characters, namely (these are the names
used in Type 1 fonts):

A a a.sc Aacute aacute aacute.sc Abreve abreve abreve.sc Abreveacute
abreveacute abreveacute.sc Abrevedotbelow abrevedotbelow
abrevedotbelow.sc Abrevegrave abrevegrave abrevegrave.sc Abrevehookabove
abrevehookabove abrevehookabove.sc Abrevetilde abrevetilde abrevetilde.sc
Acaron acaron acaron.sc Acircumflex acircumflex acircumflex.sc
Acircumflexacute acircumflexacute acircumflexacute.sc Acircumflexdotbelow
acircumflexdotbelow acircumflexdotbelow.sc Acircumflexgrave
acircumflexgrave acircumflexgrave.sc Acircumflexhookabove
acircumflexhookabove acircumflexhookabove.sc Acircumflextilde
acircumflextilde acircumflextilde.sc Acute acute acute.dup acute.ts1
Acutecomb acutecomb Adblgrave adblgrave adblgrave.sc Adieresis adieresis
adieresis.sc Adotbelow adotbelow adotbelow.sc AE ae AE.dup ae.dup ae.sc
AEacute aeacute aeacute.sc Agrave agrave agrave.sc Ahookabove ahookabove
ahookabove.sc Alpha alpha Amacron amacron amacron.sc ampersand anglearc
angleleft angleright Aogonek aogonek aogonek.sc Aogonekacute aogonekacute
aogonekacute.sc approxequal Aring aring aring.sc Aringacute aringacute
aringacute.sc arrowdown arrowleft arrowright arrowup asciicircum
asciitilde asterisk asteriskmath at at.alt Atilde atilde atilde.sc B b
b.sc backslash baht bar Beta beta bigcircle blanksymbol born braceleft
braceright bracketleft bracketright Breve breve breve.ts1 Breveacute
breveacute brevebelow brevebelowcomb brevebelowinverted
brevebelowinvertedcomb Brevecomb brevecomb Brevegrave brevegrave
Brevehookabove brevehookabove Breveinverted breveinverted
Breveinvertedcomb breveinvertedcomb Brevetilde brevetilde brokenbar
bullet C c c.sc Cacute cacute cacute.sc Caron caron caron.ts1 Caroncomb
caroncomb Ccaron ccaron ccaron.sc Ccedilla ccedilla ccedilla.sc
Ccircumflex ccircumflex ccircumflex.sc Cdotaccent cdotaccent
cdotaccent.sc cedilla cedilla.dup cent cent.oldstyle centigrade Chi chi
Circumflex circumflex circumflex.dup Circumflexacute circumflexacute
Circumflexcomb circumflexcomb Circumflexgrave circumflexgrave
Circumflexhookabove circumflexhookabove Circumflextilde circumflextilde
colon colonmonetary comma commaaccent commaaccentcomb copyleft copyright
copyright.alt currency cwm cwmascender cwmcapital cyrBreve cyrbreve
cyrFlex cyrflex D d d.sc dagger daggerdbl dblbracketleft dblbracketright
dblGrave dblgrave dblgrave.ts1 dblGravecomb dblgravecomb dblverticalbar
Dcaron dcaron dcaron.sc Dcroat dcroat dcroat.sc Ddotbelow ddotbelow
ddotbelow.sc degree Delta delta diameter died Dieresis dieresis
dieresis.dup dieresis.ts1 Dieresisacute dieresisacute Dieresiscaron
dieresiscaron Dieresiscomb dieresiscomb Dieresisgrave dieresisgrave
discount divide divorced Dlinebelow dlinebelow dlinebelow.sc dollar
dollar.oldstyle dong Dotaccent dotaccent Dotaccentcomb dotaccentcomb
dotbelow dotbelowcomb dotlessi dotlessi.sc dotlessj dotlessj.dup
dotlessj.sc E e e.sc Eacute eacute eacute.sc Ebreve ebreve ebreve.sc
Ecaron ecaron ecaron.sc Ecircumflex ecircumflex ecircumflex.sc
Ecircumflexacute ecircumflexacute ecircumflexacute.sc Ecircumflexdotbelow
ecircumflexdotbelow ecircumflexdotbelow.sc Ecircumflexgrave
ecircumflexgrave ecircumflexgrave.sc Ecircumflexhookabove
ecircumflexhookabove ecircumflexhookabove.sc Ecircumflextilde
ecircumflextilde ecircumflextilde.sc Edblgrave edblgrave edblgrave.sc
Edieresis edieresis edieresis.sc Edotaccent edotaccent edotaccent.sc
Edotbelow edotbelow edotbelow.sc Egrave egrave egrave.sc Ehookabove
ehookabove ehookabove.sc eight eight.oldstyle eight.prop
eight.taboldstyle ell ellipsis Emacron emacron emacron.sc emdash endash
Eng eng eng.sc Eogonek eogonek eogonek.sc Eogonekacute eogonekacute
eogonekacute.sc Epsilon epsilon epsilon.alt equal Ereversed ereversed
ereversed.sc estimated Eta eta Eth eth eth.sc Etilde etilde etilde.sc
eturned eturned.sc Euro exclam exclamdown F f f.sc f_k ff ffi ffl fi five
five.oldstyle five.prop five.taboldstyle fl florin four four.oldstyle
four.prop four.taboldstyle fraction fraction.alt G g g.sc Gacute gacute
gacute.sc Gamma gamma Gbreve gbreve gbreve.sc Gcaron gcaron gcaron.sc
Gcedilla gcedilla Gcircumflex gcircumflex gcircumflex.sc Gcommaaccent
gcommaaccent gcommaaccent.sc Gdotaccent gdotaccent gdotaccent.sc
Germandbls germandbls germandbls.dup germandbls.sc gnaborretni Grave
grave grave.ts1 Gravecomb gravecomb greater greaterequal
greaterorequalslant guarani guillemotleft guillemotright guilsinglleft
guilsinglright H h h.sc Hbar hbar hbar.sc Hbrevebelow hbrevebelow
hbrevebelow.sc Hcircumflex hcircumflex hcircumflex.sc Hdieresis hdieresis
hdieresis.sc Hdotbelow hdotbelow hdotbelow.sc Hookabove hookabove
Hookabovecomb hookabovecomb horn Htilde htilde htilde.sc Hungarumlaut
hungarumlaut hungarumlaut.ts1 Hungarumlautcomb hungarumlautcomb hyphen
hyphen.alt hyphen.dup hyphen.prop hyphendbl hyphendbl.alt I i i.sc Iacute
iacute iacute.sc Ibreve ibreve ibreve.sc Icaron icaron icaron.sc
Icircumflex icircumflex icircumflex.sc Idblgrave idblgrave idblgrave.sc
Idieresis idieresis idieresis.sc Idieresisacute idieresisacute
idieresisacute.sc Idotaccent idotaccent.sc Idotbelow idotbelow
idotbelow.sc Igrave igrave igrave.sc Ihookabove ihookabove ihookabove.sc
IJ ij ij.sc Imacron imacron Imacron.alt imacron.alt imacron.alt.sc
imacron.sc infinity interrobang Iogonek iogonek iogonek.sc Iogonekacute
iogonekacute iogonekacute.sc Iota iota Itilde itilde itilde.sc J j j.sc
J_caron Jacute jacute jacute.sc jcaron jcaron.sc Jcircumflex jcircumflex
jcircumflex.sc K k k.sc Kappa kappa Kcedilla kcedilla Kcommaaccent
kcommaaccent kcommaaccent.sc L l l.sc Lacute lacute lacute.sc Lambda
lambda Lcaron lcaron lcaron.sc Lcedilla lcedilla Lcommaaccent
lcommaaccent lcommaaccent.sc Ldot ldot ldot.sc Ldotbelow ldotbelow
ldotbelow.sc Ldotbelowmacron ldotbelowmacron ldotbelowmacron.sc leaf less
lessequal lessorequalslant linebelow linebelowcomb lira logicalnot longs
lozenge lscript Lslash lslash lslash.sc Ltilde ltilde ltilde.sc M m m.sc
Macron macron Macron.alt macron.alt macron.dup macron.ts1 macronbelow
macronbelowcomb Macroncomb macroncomb married Mdotbelow mdotbelow
mdotbelow.sc mho minus minusplus Mu mu mu.alt multiply musicalnote N n
n.sc Nacute nacute nacute.sc naira nbspace Ncaron ncaron ncaron.sc
Ncedilla ncedilla Ncommaaccent ncommaaccent ncommaaccent.sc Ndotaccent
ndotaccent ndotaccent.sc Ndotbelow ndotbelow ndotbelow.sc nine
nine.oldstyle nine.prop nine.taboldstyle notequal Ntilde ntilde ntilde.sc
Nu nu numbersign numero O o o.sc Oacute oacute oacute.sc Obreve obreve
obreve.sc Ocaron ocaron ocaron.sc Ocircumflex ocircumflex ocircumflex.sc
Ocircumflexacute ocircumflexacute ocircumflexacute.sc Ocircumflexdotbelow
ocircumflexdotbelow ocircumflexdotbelow.sc Ocircumflexgrave
ocircumflexgrave ocircumflexgrave.sc Ocircumflexhookabove
ocircumflexhookabove ocircumflexhookabove.sc Ocircumflextilde
ocircumflextilde ocircumflextilde.sc Odblgrave odblgrave odblgrave.sc
Odieresis odieresis odieresis.sc Odotbelow odotbelow odotbelow.sc OE oe
OE.dup oe.dup oe.sc ogonek Ograve ograve ograve.sc ohm Ohookabove
ohookabove ohookabove.sc Ohorn ohorn ohorn.sc Ohornacute ohornacute
ohornacute.sc Ohorndotbelow ohorndotbelow ohorndotbelow.sc Ohorngrave
ohorngrave ohorngrave.sc Ohornhookabove ohornhookabove ohornhookabove.sc
Ohorntilde ohorntilde ohorntilde.sc Ohungarumlaut ohungarumlaut
ohungarumlaut.sc Omacron omacron omacron.sc Omega omega Omicron omicron
one one.oldstyle one.prop one.superior one.taboldstyle onehalf onequarter
Oogonek oogonek oogonek.sc Oogonekacute oogonekacute oogonekacute.sc
openbullet ordfeminine ordmasculine Orogate orogate orogate.sc Oslash
oslash Oslash.dup oslash.dup oslash.sc Oslashacute oslashacute
oslashacute.sc Otilde otilde otilde.sc P p p.sc paragraph paragraph.alt
parenleft parenright partialdiff percent period periodcentered permyriad
perthousand perthousandzero peso Phi phi phi.alt Pi pi pi.alt plus
plusminus Psi psi published Q q q.sc question questiondown
quillbracketleft quillbracketright quotedbl quotedblbase quotedblbase.ts1
quotedblleft quotedblright quoteleft quoteleft.dup quoteright
quoteright.dup quotesinglbase quotesinglbase.ts1 quotesingle
quotesingle.ts1 R r r.sc Racute racute racute.sc radical Rcaron rcaron
rcaron.sc Rcedilla rcedilla Rcommaaccent rcommaaccent rcommaaccent.sc
Rdblgrave rdblgrave rdblgrave.sc Rdotaccent rdotaccent rdotaccent.sc
Rdotbelow rdotbelow rdotbelow.sc Rdotbelowmacron rdotbelowmacron
rdotbelowmacron.sc recipe referencemark registered registered.alt Rho rho
rho.alt Ring ring Ringacute ringacute Ringcomb ringcomb ringhalfleft
ringhalfright S s s.sc Sacute sacute sacute.sc Scaron scaron scaron.sc
Scedilla scedilla scedilla.sc schwa Scircumflex scircumflex
scircumflex.sc Scommaaccent scommaaccent scommaaccent.sc Sdotbelow
sdotbelow sdotbelow.sc section semicolon servicemark seven seven.oldstyle
seven.prop seven.taboldstyle sfthyphen Sigma sigma sigma1 six
six.oldstyle six.prop six.taboldstyle slash space star sterling summation
suppress T t t.sc Tau tau Tcaron tcaron tcaron.sc Tcedilla tcedilla
tcedilla.sc Tcommaaccent tcommaaccent tcommaaccent.sc Tdieresis tdieresis
tdieresis.sc Tdotbelow tdotbelow tdotbelow.sc Theta theta theta.alt Thorn
thorn thorn.sc three three.oldstyle three.prop three.superior
three.taboldstyle threequarters threequartersemdash tie tieaccentcapital
tieaccentcapital.new tieaccentlowercase tieaccentlowercase.new Tilde
tilde tilde.dup tildebelow tildebelowcomb Tildecomb tildecomb tildelow
Tlinebelow tlinebelow tlinebelow.sc trademark Ttilde ttilde ttilde.sc
twelveudash two two.oldstyle two.prop two.superior two.taboldstyle U u
u.sc Uacute uacute uacute.sc Ubreve ubreve ubreve.sc Ubrevebelowinverted
ubrevebelowinverted ubrevebelowinverted.sc Ucaron ucaron ucaron.sc
Ucircumflex ucircumflex ucircumflex.sc Udblgrave udblgrave udblgrave.sc
Udieresis udieresis udieresis.sc Udieresisacute udieresisacute
udieresisacute.sc Udieresiscaron udieresiscaron udieresiscaron.sc
Udieresisgrave udieresisgrave udieresisgrave.sc Udotbelow udotbelow
udotbelow.sc Ugrave ugrave ugrave.sc Uhookabove uhookabove uhookabove.sc
Uhorn uhorn uhorn.sc Uhornacute uhornacute uhornacute.sc Uhorndotbelow
uhorndotbelow uhorndotbelow.sc Uhorngrave uhorngrave uhorngrave.sc
Uhornhookabove uhornhookabove uhornhookabove.sc Uhorntilde uhorntilde
uhorntilde.sc Uhungarumlaut uhungarumlaut uhungarumlaut.sc Umacron
umacron umacron.sc underscore undertie undertieinverted uni2010 uni2011
uni2423 Uogonek uogonek uogonek.sc Upsilon upsilon Uring uring uring.sc
Utilde utilde utilde.sc V v v.sc W w w.sc Wacute wacute wacute.sc
Wcircumflex wcircumflex wcircumflex.sc Wdieresis wdieresis wdieresis.sc
weierstrass Wgrave wgrave wgrave.sc won X x x.sc Xi xi Y y y.sc Yacute
yacute yacute.sc Ycircumflex ycircumflex ycircumflex.sc Ydieresis
ydieresis ydieresis.sc Ydotbelow ydotbelow ydotbelow.sc yen Ygrave ygrave
ygrave.sc Yhookabove yhookabove yhookabove.sc Ytilde ytilde ytilde.sc Z z
z.sc Zacute zacute zacute.sc Zcaron zcaron zcaron.sc Zdotaccent
zdotaccent zdotaccent.sc Zdotbelow zdotbelow zdotbelow.sc zero
zero.oldstyle zero.prop zero.slash zero.taboldstyle Zeta zeta

